Simultaneous Estimates of Star-cluster Age, Metallicity, Mass, and Extinction (SESAMME) I: Presenting an MCMC Approach to Spectral Stellar Population Fitting

We present the first version release of SESAMME, a public, Python-based full spectrum fitting tool for Simultaneous Estimates of Star-cluster Age, Metallicity, Mass, and Extinction. SESAMME compares an input spectrum of a star cluster to a grid of stellar population models with an added nebular continuum component, using Markov chain Monte Carlo (MCMC) methods to sample the posterior probability distribution in four dimensions: cluster age, stellar metallicity $Z$, reddening $E(B-V)$, and a normalization parameter equivalent to a cluster mass. SESAMME is highly flexible in the stellar population models that it can use to model a spectrum; our testing and initial science applications use both BPASS and Starburst99. We illustrate the ability of SESAMME to recover accurate ages and metallicities even at a moderate signal-to-noise ratio (S/N ~3 - 5 per wavelength bin) using synthetic, noise-added model spectra of young star clusters. Finally, we test the consistency of SESAMME with other age and metallicity estimates from the literature using a sample of HST/COS far-UV spectra towards young, massive clusters in M83 and NGC 1313. We find that, on the whole, SESAMME infers star cluster properties that are consistent with the literature in both low- and high-metallicity environments.

==> SESAMME-fits.csv <==
Name,Age,A_up,A_lo,Z,Z_up,Z_lo,EBV,EBV_up,EBV_lo,logA,logA_up,logA_lo
M83-3,6.483,0.093,-0.063,-1.684,0.115,-0.117,0.25,0.023,-0.002,-0.291,0.281,-0.01
M83-8,6.687,0.041,-0.058,-1.956,0.091,-0.096,0.097,0.004,-0.002,-1.779,0.008,-0.016
NGC1313-1,6.503,0.279,-0.076,-2.47,0.164,-0.164,0.119,0.01,-0.002,-1.608,0.353,-0.006
NGC1313-2,6.904,0.097,-0.204,-2.625,0.291,-0.046,0.176,0.003,-0.011,-1.687,0.204,-0.209

